Stochastic seismic waveform inversion using generative adversarial networks as a geological prior

We present an application of deep generative models in the context of partial-differential equation (PDE) constrained inverse problems. We combine a generative adversarial network (GAN) representing an a priori model that creates subsurface geological structures and their petrophysical properties, with the numerical solution of the PDE governing the propagation of acoustic waves within the earth's interior. We perform Bayesian inversion using an approximate Metropolis-adjusted Langevin algorithm (MALA) to sample from the posterior given seismic observations. Gradients with respect to the model parameters governing the forward problem are obtained by solving the adjoint of the acoustic wave equation. Gradients of the mismatch with respect to the latent variables are obtained by leveraging the differentiable nature of the deep neural network used to represent the generative model. We show that approximate MALA sampling allows efficient Bayesian inversion of model parameters obtained from a prior represented by a deep generative model, obtaining a diverse set of realizations that reflect the observed seismic response.

==> graphs.txt <==
\newpage
\appendix
\section{Appendix}
\subsection{Generative Model Network Architectures}
\begin{table}[ht]
         \caption{\label{tab:gan_architecture}Generator and discriminator network architectures used to create synthetic geological structures. Binary indicators of geological features and corresponding p-wave velocities are represented by a bi-model Gaussian distribution and a hyperbolic tangent activation function was used to represent the two families of properties. Rock density shows a Gaussian distribution. A softplus activation function ($\beta=1$) was used to ensure positive numeric values of density. Notation for convolutional layers: LayerType(Number of filters),  k=kernel size, s=stride, p=padding. BN=BatchNorm, PS=PixelShuffle}
          \begin{subtable}{.45\textwidth}
              \centering
              {\begin{tabular}[t]{c}
                  \\
                  \toprule
	Latent Variables $z \in \mathbf{R}^{50 \times 1 \times 2}$ \\
                  \midrule
                  Conv2D(512)k3s1p1, BN, ReLU, PSx2 \\
                  \midrule
                  Conv2D(256)k3s1p1, BN, ReLU, PSx2 \\
                  \midrule
                  Conv2D(128)k3s1p1, BN, ReLU, PSx2 \\
                  \midrule
                  Conv2D(64)k3s1p1, BN, ReLU, PSx2 \\
                  \midrule
                  Conv2D(64)k3s1p1, BN, ReLU, PSx2 \\
                  \midrule
                  Conv2D(64)k3s1p1, BN, ReLU, PSx2 \\
                  \midrule
                  Conv2D(3)k3s1p1\\
                  \midrule 
                  Tanh (0,1) | Softplus (2) \\
                  \bottomrule
              \end{tabular}}
              \caption{\label{tab:generator} Multi-Channel Generator}
          \end{subtable}
          \hfill
          \begin{subtable}{.45\textwidth}
              \centering
              {\begin{tabular}[t]{c}
              \\
                  \toprule
	Geological Properties $m \in \mathbf{R}^{3 \times 64 \times 128}$ \\
                  \midrule
                  Conv2D(64)k5s2p2, ReLU \\
                  \midrule
                  Conv2D(64)k5s2p1, ReLU \\
                  \midrule
                  Conv2D(128)k3s2p1, ReLU \\
                  \midrule
                  Conv2D(256)k3s2p1, ReLU \\
                  \midrule
                  Conv2D(512)k3s2p1, ReLU \\
                  \midrule
                  Conv2D(512)k3s2p1, ReLU \\
                  \midrule
                  Conv2D(1)k3s1p1, ReLU \\
                  \bottomrule
              \end{tabular}}
              \caption{\label{tab:discriminator} Discriminator for multi-channel GAN}
          \end{subtable}
          \hspace{2mm}
\end{table}
\FloatBarrier
\clearpage
\newpage

\subsection{Samples obtained by optimization in latent space}

\begin{figure*}

\centerline{\includegraphics[width=\textwidth]{models_2_10.png}}
\caption{Samples obtained from latent space optimization with 2 acoustic sources.}
\label{fig:models_2_10}

\end{figure*}
\cleardoublepage
\FloatBarrier

\begin{figure*}[ht]
\vskip 0.2in
\begin{center}
\centerline{\includegraphics[width=\textwidth]{models_3_10.png}}
\caption{Samples obtained from latent space optimization with 3 acoustic sources.}
\label{fig:models_3_10}
\end{center}
\vskip -0.2in
\end{figure*} 
\FloatBarrier

\begin{figure*}[ht]
\vskip 0.2in
\begin{center}
\centerline{\includegraphics[width=\textwidth]{models_9_10.png}}
\caption{Samples obtained from latent space optimization with 9 acoustic sources.}
\label{fig:models_9_10}
\end{center}
\vskip -0.2in
\end{figure*} 
\FloatBarrier

\begin{figure*}[ht]
\vskip 0.2in
\begin{center}
\centerline{\includegraphics[width=\textwidth]{models_27_10.png}}
\caption{Samples obtained from latent space optimization with 27 acoustic sources.}
\label{fig:models_27_10}
\end{center}
\vskip -0.2in
\end{figure*} 
\FloatBarrier

\begin{figure*}[ht]
\vskip 0.2in
\begin{center}
\centerline{\includegraphics[width=\textwidth]{models_2_10w.png}}
\caption{Samples obtained from latent space optimization with 2 acoustic sources and one bore-hole.}
\label{fig:models_2_10w}
\end{center}
\vskip -0.2in
\end{figure*} 

